Turbulence statistics of HI clouds entrained in the Milky Way's nuclear wind

The interstellar medium (ISM) is ubiquitously turbulent across many physically distinct environments within the Galaxy. Turbulence is key in controlling the structure and dynamics of the ISM, regulating star formation, and transporting metals within the Galaxy. We present the first observational measurements of turbulence in neutral hydrogen entrained in the hot nuclear wind of the Milky Way. Using recent MeerKAT observations of two extra-planar HI clouds above (gal. lat.$\,\sim7.0^{\circ}$) and below (gal. lat.$\,\sim-3.9^{\circ}$) the Galactic disc, we analyse centroid velocity and column density maps to estimate the velocity dispersion ($\sigma_{v,\mathrm{3D}}$), the turbulent sonic Mach number ($\mathcal{M}$), the volume density dispersion ($\sigma_{\rho/\rho_0}$), and the turbulence driving parameter ($b$). We also present a new prescription for estimating the spatial temperature variations of HI in the presence of related molecular gas. We measure these turbulence quantities on the global scale of each cloud, but also spatially map their variation across the plane-of-sky extent of each cloud by using a roving kernel method. We find that the two clouds share very similar characteristics of their internal turbulence, despite their varying latitudes. Both clouds are in the sub-to-trans-sonic Mach regime, and have primarily compressively-driven ($b\sim1$) turbulence. Given that there is no known active star-formation present in these clouds, this may be indicative of the way the cloud-wind interaction injects energy into the entrained atomic material on parsec scales.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
